Energy dependence of Quasi-periodic oscillations in accreting X-ray pulsars

We present the results from an investigation of the energy dependence of Quasi-Periodic Oscillations (QPOs) exhibited by accreting X-ray pulsars using data from archival \textit{XMM-Newton}, \textit{NuSTAR}, \textit{RXTE}, and \textit{NICER} observations. In a search for the presence of QPOs in 99 \textit{XMM-Newton} and \textit{NuSTAR} observations, we detected QPOs in eleven observations of five sources, viz., 4U 1626--67 (48 mHz), IGR J19294+1816 (30 mHz), V 0332+53 (2, 18 and 40 mHz), Cen X--3 (30 mHz), and XTE J1858+034 (180 mHz). A positive correlation of the QPO rms amplitude with energy is exhibited by 4U 1626--67, IGR J19294+1816, Cen X--3 and XTE J1858+034, while no energy dependence is observed in V 0332+53. We also analysed the energy spectrum to decouple thermal (soft-excess) from non-thermal emission and determine if the soft-excess has different QPO properties. We found no evidence for different QPO characteristics of the soft excess. The \textit{NuSTAR} observations of V 0332+53 during the Type-I outburst in 2016 show the presence of twin QPOs at 2.5 mHz and 18 mHz, while the \textit{XMM-Newton} and \textit{NuSTAR} observations during the Type-II outburst in 2015 show a QPO at 40 mHz. We review the observed QPO properties in the context of QPOs found in other types of accreting sources and the models usually used to explain the QPOs in accreting X-ray pulsars.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
